Combinatorial Algorithms for Rooted Prize-Collecting Walks and Applications to Orienteering and Minimum-Latency Problems

We consider the rooted prize-collecting walks (PCW) problem, wherein we seek a collection $C$ of rooted walks having minimum prize-collecting cost, which is the (total cost of walks in $C$) + (total node-reward of nodes not visited by any walk in $C$). This problem arises naturally as the Lagrangian relaxation of both orienteering, where we seek a length-bounded walk of maximum reward, and the $\ell$-stroll problem, where we seek a minimum-length walk covering at least $\ell$ nodes. Our main contribution is to devise a simple, combinatorial algorithm for the PCW problem in directed graphs that returns a rooted tree whose prize-collecting cost is at most the optimum value of the prize-collecting walks problem. We utilize our algorithm to develop combinatorial approximation algorithms for two fundamental vehicle-routing problems (VRPs): (1) orienteering; and (2) $k$-minimum-latency problem ($k$-MLP), wherein we seek to cover all nodes using $k$ paths starting at a prescribed root node, so as to minimize the sum of the node visiting times. Our combinatorial algorithm allows us to sidestep the part where we solve a preflow-based LP in the LP-rounding algorithms of Friggstand and Swamy (2017) for orienteering, and in the state-of-the-art $7.183$-approximation algorithm for $k$-MP in Post and Swamy (2015). Consequently, we obtain combinatorial implementations of these algorithms with substantially improved running times compared with the current-best approximation factors. We report computational results for our resulting (combinatorial implementations of) orienteering algorithms, which show that the algorithms perform quite well in practice, both in terms of the quality of the solution they return, as also the upper bound they yield on the orienteering optimum (which is obtained by leveraging the workings of our PCW algorithm).

==> csv/bike_unrooted.txt <==
improvement
1.3833515881708653
1.1694574681848626
1.0553485896753592
1.5394144144144144
1.2137767220902613
1.0824988078206963
1.4027504911591355
1.3652849740932642
1.076674364896074
1.3874239350912778
1.1810650887573964
1.0832941176470587
1.3659976387249115
0.9680333564975677
1.0438292964244522
1.349056603773585
1.1662735849056605
1.0696999031945789
1.3481152993348116
1.1880466472303206
1.0671378091872792
1.3694444444444445
1.081911262798635
1.088111888111888
1.4019607843137254
1.1303538175046555
1.1475409836065573
1.3492063492063493
1.1359223300970873
1.1171875
1.3128342245989304
1.103235747303544
1.0838627700127066
1.7419354838709677
1.1716287215411558
1.0974212034383954
1.5238095238095237
1.1149425287356323
1.0791268758526602
1.3937823834196892
1.1450617283950617
1.0831168831168831
1.2828947368421053
1.123796423658872
1.079865016872891
1.3443037974683545
1.136724960254372
1.0806241872561768
1.3313253012048192
1.1339173967459324
1.0785714285714285
1.4288425047438331
1.20850622406639
1.0714285714285714
1.4055045871559633
1.1708930540242557
1.0818505338078293
1.695464362850972
1.1903765690376569
1.0861040068201193
1.4451476793248945
1.1026455026455027
1.0824561403508772
1.5786618444846292
1.181042654028436
1.0826833073322932
1.3360790774299836
1.0912906610703044
1.0823327615780447
1.4
1.1693121693121693
1.0842648323301807
1.3793626707132018
1.188365650969529
1.082273747195213
1.386111111111111
1.1905158069883528
1.0792478173270652
1.3634751773049645
1.185483870967742
1.0670194003527338
1.3413078149920254
1.181026137463698
1.081825334382376
1.3568627450980393
1.1637239165329052
1.0768725361366622
1.406832298136646
1.2146037399821905
1.0917496443812233
1.424886191198786
1.1936056838365896
1.0888888888888888
1.7179962894248608
1.1926765475152572
1.0700280112044818
1.3445378151260505
1.1724436741767765
1.0754583921015515
1.411214953271028
1.193609022556391
1.098623853211009
1.3150684931506849
1.1756007393715342
1.0915860014892034
# 2.215158924205379 - omitted
1.1900749063670413
1.0787644787644788
1.3484848484848484
1.1985670419651997
1.0904605263157894
1.3433098591549295
1.4192708333333333
1.097053726169844
1.3455497382198953
1.1535226077812828
1.0868443680137576


==> csv/histogram.txt <==
dataset	nodes	cyc-apx	cyc-ubval	cyc-ubopt	rooted-ubval	runtime		p2p-dataset	p2p-ubval	p2p-apx	p2p-ubopt
*att48	48	1.192	1.381	1.159	1.196	4.749845086		21nd-dist15	1.468	1	1.468
*gr48	48	1.348	1.543	1.145	1.312	5.556140574		21nd-dist20	1.533	1.333	1.15
*hk48	48	1.429	1.627	1.139	1.167	5.360990182		21nd-dist23	1.45	1.167	1.243
eil51	51	1.318	1.469	1.114	1.238	5.299919227		21nd-dist25	1.716	1.278	1.343
berlin52	52	1.156	1.323	1.144	1.241	5.481784235		21nd-dist27	1.736	1.15	1.51
*brazil58	58	1.179	1.356	1.149	1.118	5.360990182		21nd-dist30	1.735	1.205	1.44
st70	70	1.265	1.414	1.118	1.155	5.99071923		21nd-dist32	1.759	1.304	1.349
eil76	76	1.306	1.387	1.063	1.135	7.040464113		21nd-dist35	1.722	1.255	1.372
pr76	76	1.256	1.437	1.144	1.17	6.910847686		21nd-dist38	1.5	1.2	1.268
gr96	96	1.362	1.542	1.132	1.29	8.870696832		21nd-dist40	1.5	1.317	1.139
rat99	99	1.368	1.533	1.12	1.148	7.80131375		21nd-dist45	1.364	1.364	1
kroA100	100	1.217	1.391	1.143	1.184	8.995538522		32nd-dist5	1.5	1	1.5
kroB100	100	1.234	1.397	1.132	1.239	8.763471771		32nd-dist10	2.164	1	2.164
kroC100	100	1.366	1.563	1.145	1.281	9.689044321		32nd-dist15	1.735	1.125	1.542
kroD100	100	1.311	1.502	1.146	1.2	9.023229526		32nd-dist20	1.762	1.083	1.626
kroE100	100	1.267	1.492	1.178	1.203	8.482005836		32nd-dist25	1.599	1.059	1.51
rd100	100	1.298	1.46	1.125	1.247	9.27862991		32nd-dist30	1.578	1.158	1.363
eil101	101	1.28	1.389	1.086	1.236	8.764585937		32nd-dist35	1.426	1.125	1.267
lin105	105	1.32	1.552	1.175	1.124	8.296135681		32nd-dist40	1.397	1.148	1.258
pr107	107	1.102	1.102	1	1.15	6.747607706		32nd-dist46	1.35	1.129	1.196
*gr120	120	1.389	1.547	1.114	1.305	10.14769557		32nd-dist50	1.356	1.152	1.178
pr124	124	1.316	1.567	1.191	1.206	10.06511131		32nd-dist55	1.379	1.171	1.177
bier127	127	1.17	1.281	1.094	1.186	10.22316766		32nd-dist60	1.361	1.184	1.175
pr136	136	1.315	1.445	1.099	1.2	11.47756863		32nd-dist65	1.34	1.171	1.144
gr137	137	1.328	1.516	1.141	1.18	9.944286122		32nd-dist70	1.326	1.209	1.096
pr144	144	1.375	1.67	1.215	1.169	10.28231789		32nd-dist73	1.326	1.233	1.075
kroA150	150	1.211	1.371	1.132	1.144	13.38545143		32nd-dist75	1.326	1.256	1.036
kroB150	150	1.381	1.585	1.147	1.331	13.51855011		32nd-dist80	1.267	1.244	1.018
pr152	152	1.262	1.532	1.214	1.25	10.3704069		32nd-dist85	1.213	1.213	1
u159	159	1.274	1.508	1.184	1.216	13.16764408		33nd-dist15	1.313	1.133	1.97
rat195	195	1.397	1.495	1.07	1.243	16.59456953		33nd-dist20	1.516	1.111	1.949
d198	198	1.352	1.58	1.169	1.173	11.41236532		33nd-dist25	1.554	1.13	1.881
kroA200	200	1.232	1.388	1.127	1.242	17.12919351		33nd-dist30	1.522	1.185	1.713
kroB200	200	1.337	1.477	1.104	1.239	17.28232499		33nd-dist35	1.452	1.219	1.603
gr202	202	1.25	1.439	1.151	1.235	15.69881636		33nd-dist40	1.44	1.194	1.525
ts225	225	1.305	1.344	1.029	1.15	17.1730471		33nd-dist45	1.429	1.175	1.545
tsp225	225	1.29	1.44	1.116	1.173	18.26106897		33nd-dist50	1.322	1.13	1.448
pr226	226	1.273	1.518	1.193	1.215	14.85670031		33nd-dist55	1.306	1.122	1.391
gr229	229	1.231	1.324	1.076	1.183	17.55967944		33nd-dist60	1.229	1.055	1.351
gil262	262	1.339	1.459	1.09	1.205	21.30487187		33nd-dist65	1.291	1.109	1.34
pr264	264	1.245	1.245	1	1.271	15.2499777		33nd-dist70	1.288	1.103	1.334
a280	280	1.278	1.33	1.04	1.2	21.69076087		33nd-dist75	1.276	1.098	1.297
pr299	299	1.361	1.586	1.165	1.25	24.93933152		33nd-dist80	1.228	1.092	1.247
lin318	318	1.367	1.522	1.114	1.334	25.06134186		33nd-dist85	1.231	1.138	1.194
rd400	400	1.32	1.425	1.079	1.33	32.05740152		33nd-dist90	1.176	1.132	1.143
*att48	48	1.245	1.343	1.079	1.229	5.119637179		33nd-dist95	1.29	1.274	1.081
*gr48	48	1.276	1.483	1.162	1.26	5.642992704		33nd-dist100	1.231	1.231	1.039
*hk48	48	1.31	1.529	1.167	1.264	5.446539631		33nd-dist105	1.212	1.212	1.013
eil51	51	1.259	1.41	1.12	1.289	5.505907081		33nd-dist110	1.194	1.194	1
berlin52	52	1.154	1.348	1.168	1.212	5.508900236		64nd-dist15	1.449	nan	nan
*brazil58	58	1.191	1.407	1.181	1.178	6.116908849		64nd-dist20	1.248	nan	nan
st70	70	1.2	1.433	1.194	1.147	6.623807209		64nd-dist25	1.281	nan	nan
eil76	76	1.339	1.493	1.115	1.263	7.531760645		64nd-dist30	1.272	nan	nan
pr76	76	1.329	1.482	1.115	1.212	7.521793712		64nd-dist35	1.241	nan	nan
gr96	96	1.291	1.449	1.122	1.218	9.311317542		64nd-dist40	1.135	nan	nan
rat99	99	1.351	1.508	1.116	1.161	8.479546689		64nd-dist45	1.117	nan	nan
kroA100	100	1.196	1.355	1.133	1.189	9.472452947		64nd-dist50	1.083	nan	nan
kroB100	100	1.256	1.413	1.125	1.168	9.278942854		64nd-dist55	1.062	nan	nan
kroC100	100	1.258	1.433	1.14	1.126	9.661995878		64nd-dist60	1.065	nan	nan
kroD100	100	1.364	1.605	1.177	1.231	9.402861258		64nd-dist65	1.048	nan	nan
kroE100	100	1.326	1.568	1.183	1.205	9.283633217		64nd-dist70	1.044	nan	nan
rd100	100	1.228	1.371	1.116	1.189	9.51916847		64nd-dist75	1.044	nan	nan
eil101	101	1.222	1.329	1.088	1.244	9.120665402		64nd-dist80	1.029	nan	nan
lin105	105	1.3	1.475	1.135	1.111	9.0235698		66nd-dist5	1.767	nan	nan
pr107	107	1.077	1.077	1	1.267	8.150947244		66nd-dist10	1.79	nan	nan
*gr120	120	1.331	1.467	1.103	1.297	10.83831836		66nd-dist15	1.732	nan	nan
pr124	124	1.344	1.582	1.177	1.26	10.82651747		66nd-dist20	1.724	nan	nan
bier127	127	1.165	1.271	1.091	1.188	11.11737903		66nd-dist25	1.58	nan	nan
pr136	136	1.275	1.436	1.127	1.236	12.40535448		66nd-dist30	1.36	nan	nan
gr137	137	1.362	1.565	1.149	1.151	10.39163655		66nd-dist35	1.391	nan	nan
pr144	144	1.181	1.421	1.203	1.122	10.56905713		66nd-dist40	1.241	nan	nan
kroA150	150	1.222	1.378	1.128	1.134	13.23404489		66nd-dist45	1.242	nan	nan
kroB150	150	1.35	1.492	1.106	1.25	13.67997286		66nd-dist50	1.243	nan	nan
pr152	152	1.257	1.514	1.204	1.188	11.59913604		66nd-dist55	1.188	nan	nan
u159	159	1.223	1.469	1.201	1.151	13.96267902		66nd-dist60	1.284	nan	nan
rat195	195	1.41	1.485	1.053	1.227	16.37349695		66nd-dist65	1.334	nan	nan
d198	198	1.323	1.631	1.233	1.138	13.61852717		66nd-dist70	1.308	nan	nan
kroA200	200	1.367	1.509	1.104	1.337	17.53891085		66nd-dist75	1.217	nan	nan
kroB200	200	1.299	1.431	1.102	1.221	17.34015265		66nd-dist80	1.281	nan	nan
gr202	202	1.229	1.394	1.134	1.166	16.84937362		66nd-dist85	1.298	nan	nan
ts225	225	1.368	1.468	1.073	1.235	19.10859309		66nd-dist90	1.327	nan	nan
tsp225	225	1.253	1.421	1.134	1.202	18.95453161		66nd-dist95	1.329	nan	nan
pr226	226	1.335	1.519	1.138	1.181	16.4409666		66nd-dist100	1.264	nan	nan
gr229	229	1.222	1.312	1.074	1.183	18.60728719		66nd-dist105	1.26	nan	nan
gil262	262	1.328	1.477	1.112	1.303	21.40136815		66nd-dist110	1.24	nan	nan
pr264	264	1.129	1.2	1.063	1.227	18.21640221		66nd-dist115	1.213	nan	nan
a280	280	1.355	1.45	1.07	1.2	22.66023222		66nd-dist120	1.218	nan	nan
pr299	299	1.331	1.553	1.167	1.265	25.66973909		66nd-dist125	1.169	nan	nan
lin318	318	1.345	1.514	1.126	1.245	26.06852979		66nd-dist130	1.147	nan	nan
rd400	400	1.23	1.322	1.075	1.222	31.68355406		nan	nan	nan	nan
*att48	48	1.128	1.328	1.177	1.262	4.67825487		nan	nan	nan	nan
*gr48	48	1.305	1.572	1.204	1.147	4.795831523		nan	nan	nan	nan
*hk48	48	1.394	1.613	1.156	1.407	4.768399522		nan	nan	nan	nan
eil51	51	1.241	1.454	1.171	1.181	4.909576518		nan	nan	nan	nan
berlin52	52	1.254	1.616	1.288	1.287	5.053146611		nan	nan	nan	nan
*brazil58	58	1.155	1.291	1.118	1.126	5.587932533		nan	nan	nan	nan
st70	70	1.317	1.525	1.158	1.164	5.695133842		nan	nan	nan	nan
eil76	76	1.448	1.597	1.103	1.246	6.886481163		nan	nan	nan	nan
pr76	76	1.286	1.518	1.18	1.199	6.421141352		nan	nan	nan	nan
gr96	96	1.389	1.588	1.144	1.156	8.212116731		nan	nan	nan	nan
rat99	99	1.5	1.68	1.12	1.293	7.305248542		nan	nan	nan	nan
kroA100	100	1.246	1.413	1.134	1.264	8.244873413		nan	nan	nan	nan
kroB100	100	1.313	1.538	1.171	1.214	8.089313481		nan	nan	nan	nan
kroC100	100	1.209	1.44	1.192	1.12	7.772191019		nan	nan	nan	nan
kroD100	100	1.394	1.688	1.211	1.265	8.297011216		nan	nan	nan	nan
kroE100	100	1.416	1.597	1.128	1.323	7.116588301		nan	nan	nan	nan
rd100	100	1.277	1.548	1.212	1.185	8.346894859		nan	nan	nan	nan
eil101	101	1.305	1.434	1.099	1.286	8.756033116		nan	nan	nan	nan
lin105	105	1.244	1.62	1.302	1.195	7.609539721		nan	nan	nan	nan
pr107	107	1.103	1.438	1.304	1.16	6.778319853		nan	nan	nan	nan
*gr120	120	1.262	1.496	1.185	1.234	10.42511512		nan	nan	nan	nan
pr124	124	1.114	1.348	1.21	1.078	10.37399156		nan	nan	nan	nan
bier127	127	1.277	1.496	1.171	1.34	10.25831734		nan	nan	nan	nan
pr136	136	1.431	1.628	1.138	1.202	11.13643388		nan	nan	nan	nan
gr137	137	1.433	1.588	1.108	1.268	9.335993305		nan	nan	nan	nan
pr144	144	1.31	1.61	1.229	1.335	9.056395014		nan	nan	nan	nan
kroA150	150	1.207	1.353	1.12	1.181	11.84962761		nan	nan	nan	nan
kroB150	150	1.281	1.469	1.146	1.222	11.81021513		nan	nan	nan	nan
pr152	152	1.319	1.621	1.229	1.144	10.47984432		nan	nan	nan	nan
u159	159	1.266	1.504	1.188	1.183	12.15607222		nan	nan	nan	nan
rat195	195	1.413	1.563	1.106	1.305	14.43518835		nan	nan	nan	nan
d198	198	1.357	1.657	1.221	1.162	11.48417671		nan	nan	nan	nan
kroA200	200	1.281	1.46	1.14	1.204	18.23255143		nan	nan	nan	nan
kroB200	200	1.278	1.41	1.103	1.174	17.67752245		nan	nan	nan	nan
gr202	202	1.295	1.511	1.166	1.248	15.03432643		nan	nan	nan	nan
ts225	225	1.343	1.482	1.104	1.221	17.55321162		nan	nan	nan	nan
tsp225	225	1.274	1.484	1.165	1.226	15.62770955		nan	nan	nan	nan
pr226	226	1.24	1.541	1.242	1.134	14.73193646		nan	nan	nan	nan
gr229	229	1.222	1.375	1.125	1.206	17.39935373		nan	nan	nan	nan
gil262	262	1.261	1.459	1.157	1.317	19.75983353		nan	nan	nan	nan
pr264	264	1.421	1.545	1.087	1.294	16.4409666		nan	nan	nan	nan
a280	280	1.389	1.507	1.085	1.175	20.87008765		nan	nan	nan	nan
pr299	299	1.314	1.52	1.156	1.195	21.64125437		nan	nan	nan	nan
lin318	318	1.357	1.541	1.135	1.252	23.62183395		nan	nan	nan	nan
rd400	400	1.179	1.288	1.092	1.174	30.95147391		nan	nan	nan	nan


==> csv/tsp_unrooted.txt <==
improvement
1.3289473684210527
1.2751677852348993
1.190909090909091
1.04
1.027027027027027
1.0434782608695652
1.0454545454545454
0.8823529411764706
1.0168067226890756
1.1219512195121952
1.1216216216216217
1.1121495327102804
1.2127659574468086
1.2613636363636365
1.1721311475409837
1.1914893617021276
1.0714285714285714
1.0520231213872833
1.1434426229508197
1.0356164383561643
1.086283185840708
1.162162162162162
1.0793650793650793
1.119047619047619
1.2666666666666666
1.1071428571428572
1.2
1.25
1.3255813953488371
1.1774193548387097
0.9180327868852459
0.848605577689243
0.8560606060606061
1.2470588235294118
1.1103896103896105
1.1844660194174756
1.1612903225806452
1.4150943396226414
1.2
1.0625
1.1839080459770115
1.221311475409836
1.2698412698412698
1.1842105263157894
1.1533742331288344
1.1818181818181819
1.1754385964912282
1.2098765432098766
1.2222222222222223
1.2790697674418605
1.146341463414634
0.90625
1.271186440677966
1.1851851851851851
1.2580645161290323
1.2363636363636363
1.1686746987951808
1.0571428571428572
1.1639344262295082
1.0609756097560976
1.0789473684210527
1.0410958904109588
1.0561797752808988
1.25
1.2894736842105263
1.0583941605839415
1.319327731092437
1.2094017094017093
1.1375358166189111
1.0294117647058822
1.0
1.0133333333333334
0.6326530612244898
1.0533333333333332
1.07
1.236842105263158
1.2285714285714286
1.1886792452830188
1.325
1.28
1.131578947368421
1.2127659574468086
1.0681818181818181
1.1452991452991452
1.186046511627907
1.1111111111111112
0.8731707317073171
1.1704545454545454
1.0873015873015872
1.3089005235602094
1.2247191011235956
1.2202380952380953
1.161825726141079
1.0769230769230769
1.1568627450980393
1.0888324873096447
1.28
1.2
1.1076923076923078
1.2830188679245282
1.3173076923076923
1.272108843537415
1.2413793103448276
1.2452830188679245
1.205128205128205
1.1666666666666667
1.0161290322580645
1.1547619047619047
1.3130434782608695
# 2.3157894736842106 - omitted
1.2038216560509554
1.0416666666666667
1.048780487804878
1.1785714285714286
1.0923076923076922
1.3057851239669422
1.2784090909090908
1.2222222222222223
1.2706766917293233
1.2173913043478262
1.2075471698113207
1.0686274509803921
1.1615384615384616

